Leveraging Cycle-Consistent Anchor Points for Self-Supervised RGB-D Registration

With the rise in consumer depth cameras, a wealth of unlabeled RGB-D data has become available. This prompts the question of how to utilize this data for geometric reasoning of scenes. While many RGB-D registration meth- ods rely on geometric and feature-based similarity, we take a different approach. We use cycle-consistent keypoints as salient points to enforce spatial coherence constraints during matching, improving correspondence accuracy. Additionally, we introduce a novel pose block that combines a GRU recurrent unit with transformation synchronization, blending historical and multi-view data. Our approach surpasses previous self- supervised registration methods on ScanNet and 3DMatch, even outperforming some older supervised methods. We also integrate our components into existing methods, showing their effectiveness.

==> TODO.txt <==
 
Check notation.
Check the red carefully.
Figure out where to replace the term "cycle consistent matches" with "anchor points"
Make notation consistent.
Update overview figure.
Is SyncM + GART added to the model?


14 Sept.
2) Write text for ceiling study. -> DONE
3) Rewrite Correspondence Estimation -> DONE
4) Make informative qualitative figures. -> DONE
5) Redo paragraph making bigger deal about cycle-consistency. -> DONE
6) Add Figure for spatial consistency. -> DONE
7) Redo Overview Figure add to top of the paper. -> DONE
8) Add Salient Point Analysis and PointDSC paper citation. Rewrite related works a bit. -> DONE
9) Remove the TODO comments.
10) Fill in the XXXs.
